Interpretable Neural ODEs for Gene Regulatory Network Discovery under Perturbations

Modern high-throughput biological datasets containing thousands of perturbations enable large-scale discovery of causal graphs that represent regulatory interactions between genes. Differentiable causal graphical models and regression-based methods have been developed to infer gene regulatory networks (GRNs) from interventional datasets. However, existing approaches fail to capture the non-linear dynamics of biological processes such as cellular differentiation. To address this limitation, we propose PerturbODE, a novel framework that employs interpretable neural ordinary differential equations (neural ODEs) to model cell state trajectories under perturbations and derive the underlying causal GRN from the neural ODE parameters, enabling downstream simulation of unseen genetic interventions. The GRN is encoded via a single-hidden-layer feedforward network, implicitly grouping genes into interpretable co-regulated modules. We demonstrate PerturbODE's efficacy in GRN inference and extension to perturbation response prediction across both simulated and real overexpression datasets.

==> figures/plot_data/BEELINE/AUPRC.dat <==
0.378077   0.420385   0.420385   0.156154   0.216063
0.277171   0.185547   0.185547   0.157541   0.157541
0.160062   0.169230   0.243733   0.146351   0.239390
0.198001   0.232373   0.165017   0.147575   0.249194
0.235212   0.200653   0.156248   0.186081   0.247977
0.209128   0.247358   0.154492   0.165978   0.166513
0.272219   0.293077   0.272804   0.260745   0.277679
0.180000   nan        nan        nan        nan

==> figures/plot_data/renge/AUPRC.dat <==
0.032388   0.070970   0.072435   0.020444   0.017525
0.036152   0.033582   0.032820   0.036436   0.033944
0.022953   0.022146   0.022237   0.022949   0.023358

==> figures/plot_data/sergio_mod/F1.dat <==
0.000000   0.000000   0.000000   0.000000   0.000000
0.110643   0.099691   0.120794   0.125019   0.112648
0.180345   0.156210   0.203067   0.195726   0.073886
0.177861   0.220608   0.109710   0.193144   0.160953
0.000000   0.055052   0.030044   0.000000   0.000000
0.001936   0.000000   0.000000   0.000000   0.000979
0.007015   0.003058   0.000000   0.037941   0.004926
0.000000   0.000000   0.000000   0.000000   0.000000
0.000000   0.000000   0.000000   0.000000   0.000000
0.000000   0.000000   0.000000   0.000000   0.000000
0.000000   0.000000   0.000000   0.000000   0.000000



==> figures/plot_data/sergio_mod/p-val.dat <==
1.000000   1.000000   1.000000   1.000000   1.000000
0.000999   0.001998   0.000999   0.000999   0.000999
0.016983   0.071928   0.000999   0.003996   0.011988
0.076923   0.000999   0.072927   0.032967   0.187812
1.000000   0.000999   0.027972   1.000000   1.000000
0.999001   1.000000   1.000000   1.000000   1.000000
0.444555   0.989011   1.000000   0.000999   0.981019
1.000000   1.000000   1.000000   1.000000   1.000000
1.000000   1.000000   1.000000   1.000000   1.000000
1.000000   1.000000   1.000000   1.000000   1.000000
1.000000   1.000000   1.000000   1.000000   1.000000

==> figures/plot_data/sergio_mod/precision.dat <==
0.000000   0.000000   0.000000   0.000000   0.000000
0.006197   0.005161   0.005633   0.006057   0.005393
0.004350   0.004233   0.004851   0.004614   0.004914
0.004197   0.004619   0.004332   0.004266   0.004088
0.000000   0.007376   0.005513   0.000000   0.000000
0.000661   0.000000   0.000000   0.000000   0.000353
0.004399   0.001302   0.000000   0.006860   0.001827
0.000000   0.000000   0.000000   0.000000   0.000000
0.000000   0.000000   0.000000   0.000000   0.000000
0.000000   0.000000   0.000000   0.000000   0.000000
0.000000   0.000000   0.000000   0.000000   0.000000

==> figures/plot_data/sergio_mod/recall.dat <==
0.000000   0.000000   0.000000   0.000000   0.000000
0.215088   0.194222   0.235955   0.243981   0.219904
0.356340   0.308186   0.401284   0.386838   0.142857
0.351525   0.436597   0.215088   0.382022   0.317817
0.000000   0.102729   0.054575   0.000000   0.000000
0.003210   0.000000   0.000000   0.000000   0.001605
0.009631   0.004815   0.000000   0.069021   0.008026
0.000000   0.000000   0.000000   0.000000   0.000000
0.000000   0.000000   0.000000   0.000000   0.000000
0.000000   0.000000   0.000000   0.000000   0.000000
0.000000   0.000000   0.000000   0.000000   0.000000

==> figures/plot_data/sergio_rdDAGs/AUPRC.dat <==
0.025005   0.025000   0.042996   0.276450   0.025015   0.025003   0.025035   0.035915   0.025000   0.025003
0.025008   0.025053   0.025018   0.025000   0.068564   0.075405   0.025000   0.050036   0.056225   0.051265
0.058181   0.063519   0.069139   0.062727   0.063400   0.065346   0.059350   0.062422   0.055719   0.063936
0.045928   0.042335   0.041149   0.040343   0.000000   0.042589   0.044085   0.000000   0.000000   0.050349
0.049846   0.051241   0.053198   0.052159   0.051075   0.056592   0.050083   0.052265   0.054486   0.050197
0.050370   0.054256   0.044018   0.046046   0.059358   0.048074   0.056570   0.052983   0.051397   0.055300
0.054680   0.054859   0.047239   0.061506   0.055712   0.066975   0.054835   0.055152   0.067077   0.056868
0.050000   0.050000   0.050000   0.050000   0.050000   0.050000   0.050000   0.050000   0.050000   0.050000

==> figures/plot_data/sergio_rdDAGs/F1.dat <==
0.000000   0.000000   0.051000   0.251000   0.000000   0.000000   0.000000   0.042667   0.000000   0.000000
0.000000   0.000000   0.000000   0.000000   0.068667   0.084333   0.000000   0.000000   0.000000   0.000000
0.155850   0.122308   0.144685   0.110650   0.146440   0.125868   0.120060   0.122223   0.094191   0.138858
0.034528   0.008859   0.007882   0.019706   0.000000   0.040665   0.024194   0.000000   0.000000   0.069722
0.035201   0.066673   0.041196   0.061712   0.065955   0.075849   0.039499   0.072853   0.058911   0.082677
0.000000   0.003030   0.000000   0.000000   0.000000   0.003091   0.017949   0.000000   0.000000   0.000000
0.067183   0.070175   0.047138   0.080080   0.043261   0.071942   0.048701   0.061317   0.053743   0.052685

==> figures/plot_data/sergio_rdDAGs/p-val.dat <==
1.000000   1.000000   0.408591   0.094905   1.000000   1.000000   1.000000   0.407592   1.000000   1.000000
1.000000   1.000000   1.000000   1.000000   0.185814   0.243756   1.000000   1.000000   1.000000   1.000000
0.000999   0.000999   0.000999   0.000999   0.000999   0.000999   0.039960   0.001998   0.019980   0.001998
0.822178   1.000000   0.999001   0.935065   1.000000   0.970030   0.944056   1.000000   1.000000   0.004995
0.915085   0.032967   0.561439   0.066933   0.055944   0.004995   0.990010   0.359640   0.015984   0.030969
1.000000   0.737263   1.000000   1.000000   1.000000   0.278721   0.180819   1.000000   1.000000   1.000000
0.152847   0.018981   0.906094   0.001998   0.961039   0.018981   0.923077   0.255744   0.461538   0.408591

==> figures/plot_data/sergio_rdDAGs/precision.dat <==
0.000000   0.000000   0.100000   0.500000   0.000000   0.000000   0.000000   0.083333   0.000000   0.000000
0.000000   0.000000   0.000000   0.000000   0.133333   0.166667   0.000000   0.000000   0.000000   0.000000
0.069700   0.070617   0.087370   0.081301   0.068881   0.073737   0.060120   0.070445   0.064382   0.065716
0.041056   0.011719   0.011765   0.029412   0.000000   0.035330   0.032389   0.000000   0.000000   0.085443
0.036403   0.067347   0.046392   0.063425   0.063910   0.075697   0.032999   0.051705   0.077821   0.063354
0.000000   0.047619   0.000000   0.000000   0.000000   0.200000   0.107692   0.000000   0.000000   0.000000
0.059002   0.072495   0.040698   0.080160   0.037037   0.073996   0.040984   0.055829   0.051661   0.053388

==> figures/plot_data/sergio_rdDAGs/recall.dat <==
0.000000   0.000000   0.002000   0.002000   0.000000   0.000000   0.000000   0.002000   0.000000   0.000000
0.000000   0.000000   0.000000   0.000000   0.004000   0.002000   0.000000   0.000000   0.000000   0.000000
0.248000   0.186000   0.226000   0.148000   0.236000   0.186000   0.188000   0.180000   0.124000   0.238000
0.242000   0.174000   0.202000   0.140000   0.224000   0.178000   0.180000   0.174000   0.124000   0.212000
0.034000   0.066000   0.036000   0.060000   0.068000   0.076000   0.046000   0.094000   0.040000   0.102000
0.000000   0.001565   0.000000   0.000000   0.000000   0.001558   0.009790   0.000000   0.000000   0.000000
0.078000   0.068000   0.056000   0.080000   0.052000   0.070000   0.060000   0.068000   0.056000   0.052000

==> figures/plot_data/sergio_yeast/AUPRC.dat <==
0.001947   0.001948   0.001947   0.001949   0.001948
0.001948   0.005635   0.001949   0.001948   0.001947
0.005830   0.005847   0.005875   0.005992   0.005748
0.003658   0.004126   0.004421   0.003994   0.004212
0.004175   0.004227   0.004559   0.004664   0.004202
0.001947   0.001947   0.001947   0.001947   0.001947
0.003800   0.003800   0.003800   0.003800   0.003800

==> figures/plot_data/sergio_yeast/F1.dat <==
0.000000   0.000000   0.000000   0.000000   0.000000
0.000000   0.000000   0.000000   0.000000   0.000000
0.132704   0.176475   0.197512   0.190959   0.192366
0.000000   0.055052   0.030044   0.000000   0.000000
0.008551   0.009035   0.012866   0.010897   0.016104
0.000000   0.000000   0.000000   0.000000   0.000000


==> figures/plot_data/sergio_yeast/p-val.dat <==
1.000000   1.000000   1.000000   1.000000   1.000000
1.000000   1.000000   1.000000   1.000000   1.000000
0.000999   0.001998   0.000999   0.000999   0.000999
1.000000   0.000999   0.027972   1.000000   1.000000
0.039960   0.152847   0.004995   0.028971   0.001998
1.000000   1.000000   1.000000   1.000000   1.000000


==> figures/plot_data/sergio_yeast/precision.dat <==
0.000000   0.000000   0.000000   0.000000   0.000000
0.000000   0.000000   0.000000   0.000000   0.000000
0.005376   0.006240   0.006581   0.006316   0.005921
0.000000   0.007376   0.005513   0.000000   0.000000
0.007472   0.005229   0.009681   0.007347   0.009736
0.000000   0.000000   0.000000   0.000000   0.000000


==> figures/plot_data/sergio_yeast/recall.dat <==
0           0           0           0           0
0           0           0           0           0
0.260032   0.346709   0.388443   0.375602   0.378812
0.0         0.102729    0.054575    0.0         0.0
0.009631   0.012841   0.016051   0.014446   0.022472
0.000000   0.000000   0.000000   0.000000   0.000000


==> figures/plot_data/tf_atlas/AUPRC.dat <==
0.007743   0.007727   0.007728   0.007736   nan
0.010604   0.014971   0.014971   nan        nan
0.014617   0.014304   0.016246   0.017826   0.016446
0.023494   0.020973   0.015258   0.026196   0.022083
0.021987   0.021854   0.021630   0.021884   nan
0.015000   0.015000   0.015000   0.015000   0.015000

==> figures/plot_data/tf_atlas/AUPRC_early_development.dat <==
0.006432   0.006417   nan        nan        nan
0.006461   0.006414   0.006414   nan        nan
0.010250   0.008905   0.010674   nan        nan
0.044937   0.041057   0.023169   0.050137   0.042561
0.011621   0.012128   0.011669   0.011786   nan
0.013000   0.013000   0.013000   0.013000   0.013000


==> figures/plot_data/tf_atlas/AUPRC_early_development_GO.dat <==
0.003278   0.003272   nan        nan        nan
0.003297   0.003274   0.003274   nan        nan
0.004496   0.003562   0.004115   0.011578   0.003812
0.005542   0.011441   0.019620   0.032114   0.019027
0.005274   0.005167   0.005179   0.005263   nan
0.006544   0.006544   0.006544   0.006544   0.006544

==> figures/plot_data/tf_atlas/p-val.dat <==
1.000000   1.000000   1.000000   1.000000   1.000000
1.000000   1.000000   1.000000   1.000000   1.000000
0.095904   0.002997   0.772228   0.303696   0.947053
0.000999   0.002997   0.006993   0.000999   0.008991
0.113886   0.000999   0.000999   0.000999   0.000999
0.000999   0.000999   0.000999   0.000999   0.000999
0.053946   0.016983   0.008991   0.056943   nan


==> figures/plot_data/tf_atlas/recall.dat <==
0.000000   0.000000   0.000000   0.000000   0.000000
0.000000   0.000000   0.000000   0.000000   0.000000
0.191176   0.235294   0.088235   0.117647   0.044118
0.390244   0.341463   0.317073   0.463415   0.317073
0.195122   0.365854   0.390244   0.487805   0.341463
0.512195   0.512195   0.463415   0.512195   0.487805
0.243902   0.268293   0.268293   0.243902   nan

==> figures/plot_data/tf_atlas_mod/p-val.dat <==
1.000000   1.000000   1.000000   1.000000   1.000000
1.000000   1.000000   1.000000   1.000000   1.000000
1.000000   1.000000   1.000000   1.000000   1.000000
1.000000   1.000000   1.000000   1.000000   1.000000
0.095904   0.002997   0.772228   0.303696   0.947053
1.000000   0.481518   1.000000   0.162837   1.000000
0.024975   0.975025   0.979021   1.000000   0.333666
0.000999   0.002997   0.006993   0.000999   0.008991
0.113886   0.000999   0.000999   0.000999   0.000999
0.000999   0.000999   0.000999   0.000999   0.000999
0.010989   0.050949   0.001998   0.001998   0.019980

==> figures/plot_data/tf_atlas_mod/recall.dat <==
0.000000   0.000000   0.000000   0.000000   0.000000
0.000000   0.000000   0.000000   0.000000   0.000000
0.000000   0.000000   0.000000   0.000000   0.000000
0.000000   0.000000   0.000000   0.000000   0.000000
0.191176   0.235294   0.088235   0.117647   0.044118
0.000000   0.073529   0.000000   0.161765   0.000000
0.176471   0.014706   0.044776   0.000000   0.102941
0.390244   0.341463   0.317073   0.463415   0.317073
0.195122   0.365854   0.390244   0.487805   0.341463
0.512195   0.512195   0.463415   0.512195   0.487805
0.268293   0.219512   0.292683   0.292683   0.243902
